On the fundamental solution for viscous internal waves and Brinkman flows. Part 1. Two dimensions

We obtain the viscous and diffusive fundamental solution for monochromatic internal waves in a uniformly stratified medium and for anisotropic Brinkman flow. These solutions take the form of single integrals with logarithmic singularities, and can be computed numerically in an efficient manner for possible use in boundary integral methods. Far-field asymptotic results are obtained, giving solutions valid far from and inside a ``beam'' corresponding to the internal wave angle in the internal wave case, consistent with Thomas & Stevenson (1972). For Prandtl numbers $\text{Pr} \gtrsim O(1)$, the wave field is given by a superposition of wave- and Stokeslet-like terms. Unlike previous studies, a uniform asymptotic expansion of the wave-field for $\text{Pr} \gtrsim O(1)$ can be computed rigorously. Density diffusion attenuates the wave amplitude as to $(1+\text{Pr}^{-1})^{-2/3}$ and broadens the beam width according to $(1+\text{Pr}^{-1})^{1/3}$. Evanescent waves in a stratified medium and anisotropic Brinkman flows have similar behaviour. Anisotropic Brinkman flow is purely real, dominated by a single circulation cell. As anisotropy increases, the flow becomes increasingly confined to the direction with least resistance. The stratified evanescent wave field has near-vertical cells in its real part, and a dominant single circulation cell in its imaginary part.

==> triton-gpt-latex-prefs.yml <==
# triton-gpt-latex-prefs.yml – your personal proofreading blueprint
proofread:
  keep_citation_style: true          # never touch \cite, \bibitem, biblatex commands
  space_after_period: true           # always use a single space after a period
  no_double_spaces: true
  italicize_symbols:                  # list of symbols that should be italic in text
  attach_missing_refs: false         # only flag, don’t auto‑add
  consistent_enumeration: true      # 1., (a), i. – pick one style
  punctuation_in_eqn_refs: true      # e.g., “(1).” → “(1)”
  spellcheck: true
  british_english: true
output:
  markdown_summary: true             # give a short bullet‑point summary after the proof
  latex_snippet: true                # return corrected LaTeX block in a fenced code block
  preserve_comments: true            # leave any % comments untouched

